A High Order IMEX Method for Generalized Korteweg de-Vries Equations

In this paper, we introduce a high order space-time approximation of generalized Korteweg de-Vries equations. More specifically, the method uses continuous $H^1$-conforming finite elements for the spatial approximation and implicit-explicit methods for the temporal approximation. The method is high order in both space, provably stable, and mass-conservative. The scheme is formulated, its properties are proven, and numerical simulations are provided to illustrate the proposed methodology.

==> data_files/imex_data.txt <==
0.000000 -0.549119
0.002441 -0.529702
0.004883 -0.508243
0.007324 -0.484615
0.009766 -0.458684
0.012207 -0.430308
0.014648 -0.399344
0.017090 -0.365642
0.019531 -0.329055
0.021973 -0.289437
0.024414 -0.246646
0.026855 -0.200553
0.029297 -0.151040
0.031738 -0.098011
0.034180 -0.041394
0.036621 0.018849
0.039062 0.082720
0.041504 0.150173
0.043945 0.221109
0.046387 0.295364
0.048828 0.372702
0.051270 0.452805
0.053711 0.535270
0.056152 0.619600
0.058594 0.705200
0.061035 0.791379
0.063477 0.877353
0.065918 0.962248
0.068359 1.045113
0.070801 1.124936
0.073242 1.200663
0.075684 1.271221
0.078125 1.335549
0.080566 1.392626
0.083008 1.441503
0.085449 1.481337
0.087891 1.511419
0.090332 1.531200
0.092773 1.540316
0.095215 1.538598
0.097656 1.526079
0.100098 1.502997
0.102539 1.469782
0.104980 1.427041
0.107422 1.375535
0.109863 1.316153
0.112305 1.249876
0.114746 1.177751
0.117188 1.100854
0.119629 1.020264
0.122070 0.937031
0.124512 0.852158
0.126953 0.766578
0.129395 0.681143
0.131836 0.596612
0.134277 0.513647
0.136719 0.432812
0.139160 0.354573
0.141602 0.279302
0.144043 0.207288
0.146484 0.138739
0.148926 0.073791
0.151367 0.012521
0.153809 -0.045051
0.156250 -0.098950
0.158691 -0.149239
0.161133 -0.196010
0.163574 -0.239378
0.166016 -0.279475
0.168457 -0.316443
0.170898 -0.350435
0.173340 -0.381603
0.175781 -0.410104
0.178223 -0.436093
0.180664 -0.459718
0.183105 -0.481126
0.185547 -0.500455
0.187988 -0.517838
0.190430 -0.533397
0.192871 -0.547248
0.195312 -0.559498
0.197754 -0.570244
0.200195 -0.579576
0.202637 -0.587574
0.205078 -0.594309
0.207520 -0.599843
0.209961 -0.604231
0.212402 -0.607518
0.214844 -0.609741
0.217285 -0.610929
0.219727 -0.611101
0.222168 -0.610271
0.224609 -0.608442
0.227051 -0.605609
0.229492 -0.601759
0.231934 -0.596871
0.234375 -0.590915
0.236816 -0.583852
0.239258 -0.575633
0.241699 -0.566202
0.244141 -0.555490
0.246582 -0.543422
0.249023 -0.529909
0.251465 -0.514856
0.253906 -0.498154
0.256348 -0.479684
0.258789 -0.459318
0.261230 -0.436917
0.263672 -0.412330
0.266113 -0.385398
0.268555 -0.355954
0.270996 -0.323821
0.273438 -0.288819
0.275879 -0.250761
0.278320 -0.209460
0.280762 -0.164732
0.283203 -0.116398
0.285645 -0.064290
0.288086 -0.008258
0.290527 0.051825
0.292969 0.116057
0.295410 0.184499
0.297852 0.257161
0.300293 0.333993
0.302734 0.414876
0.305176 0.499608
0.307617 0.587893
0.310059 0.679332
0.312500 0.773412
0.314941 0.869503
0.317383 0.966847
0.319824 1.064568
0.322266 1.161666
0.324707 1.257037
0.327148 1.349483
0.329590 1.437738
0.332031 1.520497
0.334473 1.596449
0.336914 1.664319
0.339355 1.722907
0.341797 1.771131
0.344238 1.808070
0.346680 1.833000
0.349121 1.845423
0.351562 1.845088
0.354004 1.832004
0.356445 1.806439
0.358887 1.768906
0.361328 1.720148
0.363770 1.661101
0.366211 1.592862
0.368652 1.516645
0.371094 1.433738
0.373535 1.345462
0.375977 1.253133
0.378418 1.158021
0.380859 1.061330
0.383301 0.964166
0.385742 0.867526
0.388184 0.772286
0.390625 0.679196
0.393066 0.588882
0.395508 0.501847
0.397949 0.418480
0.400391 0.339068
0.402832 0.263800
0.405273 0.192787
0.407715 0.126066
0.410156 0.063617
0.412598 0.005367
0.415039 -0.048791
0.417480 -0.099000
0.419922 -0.145425
0.422363 -0.188246
0.424805 -0.227652
0.427246 -0.263836
0.429688 -0.296994
0.432129 -0.327318
0.434570 -0.354995
0.437012 -0.380206
0.439453 -0.403125
0.441895 -0.423915
0.444336 -0.442730
0.446777 -0.459715
0.449219 -0.475002
0.451660 -0.488715
0.454102 -0.500968
0.456543 -0.511863
0.458984 -0.521493
0.461426 -0.529943
0.463867 -0.537287
0.466309 -0.543592
0.468750 -0.548915
0.471191 -0.553306
0.473633 -0.556806
0.476074 -0.559451
0.478516 -0.561266
0.480957 -0.562272
0.483398 -0.562482
0.485840 -0.561902
0.488281 -0.560531
0.490723 -0.558362
0.493164 -0.555380
0.495605 -0.551565
0.498047 -0.546887
0.500488 -0.541311
0.502930 -0.534793
0.505371 -0.527284
0.507812 -0.518723
0.510254 -0.509043
0.512695 -0.498167
0.515137 -0.486010
0.517578 -0.472475
0.520020 -0.457458
0.522461 -0.440842
0.524902 -0.422500
0.527344 -0.402293
0.529785 -0.380072
0.532227 -0.355676
0.534668 -0.328933
0.537109 -0.299660
0.539551 -0.267663
0.541992 -0.232741
0.544434 -0.194685
0.546875 -0.153281
0.549316 -0.108312
0.551758 -0.059564
0.554199 -0.006827
0.556641 0.050095
0.559082 0.111384
0.561523 0.177198
0.563965 0.247658
0.566406 0.322842
0.568848 0.402771
0.571289 0.487397
0.573730 0.576590
0.576172 0.670123
0.578613 0.767658
0.581055 0.868738
0.583496 0.972768
0.585938 1.079016
0.588379 1.186598
0.590820 1.294488
0.593262 1.401518
0.595703 1.506396
0.598145 1.607725
0.600586 1.704032
0.603027 1.793806
0.605469 1.875542
0.607910 1.947790
0.610352 2.009204
0.612793 2.058599
0.615234 2.094993
0.617676 2.117653
0.620117 2.126128
0.622559 2.120266
0.625000 2.100225
0.627441 2.066463
0.629883 2.019722
0.632324 1.960989
0.634766 1.891462
0.637207 1.812492
0.639648 1.725541
0.642090 1.632121
0.644531 1.533752
0.646973 1.431911
0.649414 1.328000
0.651855 1.223313
0.654297 1.119015
0.656738 1.016130
0.659180 0.915530
0.661621 0.817942
0.664062 0.723944
0.666504 0.633982
0.668945 0.548375
0.671387 0.467331
0.673828 0.390962
0.676270 0.319297
0.678711 0.252294
0.681152 0.189857
0.683594 0.131843
0.686035 0.078076
0.688477 0.028355
0.690918 -0.017536
0.693359 -0.059826
0.695801 -0.098750
0.698242 -0.134540
0.700684 -0.167426
0.703125 -0.197629
0.705566 -0.225365
0.708008 -0.250835
0.710449 -0.274232
0.712891 -0.295736
0.715332 -0.315513
0.717773 -0.333721
0.720215 -0.350502
0.722656 -0.365987
0.725098 -0.380297
0.727539 -0.393540
0.729980 -0.405817
0.732422 -0.417216
0.734863 -0.427816
0.737305 -0.437691
0.739746 -0.446902
0.742188 -0.455506
0.744629 -0.463553
0.747070 -0.471086
0.749512 -0.478141
0.751953 -0.484752
0.754395 -0.490945
0.756836 -0.496744
0.759277 -0.502167
0.761719 -0.507230
0.764160 -0.511946
0.766602 -0.516324
0.769043 -0.520371
0.771484 -0.524092
0.773926 -0.527489
0.776367 -0.530565
0.778809 -0.533317
0.781250 -0.535746
0.783691 -0.537848
0.786133 -0.539619
0.788574 -0.541056
0.791016 -0.542154
0.793457 -0.542907
0.795898 -0.543311
0.798340 -0.543360
0.800781 -0.543048
0.803223 -0.542372
0.805664 -0.541325
0.808105 -0.539904
0.810547 -0.538105
0.812988 -0.535925
0.815430 -0.533361
0.817871 -0.530413
0.820312 -0.527079
0.822754 -0.523360
0.825195 -0.519259
0.827637 -0.514778
0.830078 -0.509922
0.832520 -0.504697
0.834961 -0.499110
0.837402 -0.493172
0.839844 -0.486892
0.842285 -0.480284
0.844727 -0.473362
0.847168 -0.466143
0.849609 -0.458646
0.852051 -0.450892
0.854492 -0.442902
0.856934 -0.434703
0.859375 -0.426320
0.861816 -0.417782
0.864258 -0.409121
0.866699 -0.400368
0.869141 -0.391559
0.871582 -0.382729
0.874023 -0.373915
0.876465 -0.365158
0.878906 -0.356496
0.881348 -0.347971
0.883789 -0.339624
0.886230 -0.331498
0.888672 -0.323635
0.891113 -0.316076
0.893555 -0.308864
0.895996 -0.302039
0.898438 -0.295641
0.900879 -0.289708
0.903320 -0.284275
0.905762 -0.279378
0.908203 -0.275047
0.910645 -0.271310
0.913086 -0.268194
0.915527 -0.265721
0.917969 -0.263908
0.920410 -0.262770
0.922852 -0.262318
0.925293 -0.262558
0.927734 -0.263492
0.930176 -0.265118
0.932617 -0.267429
0.935059 -0.270414
0.937500 -0.274058
0.939941 -0.278343
0.942383 -0.283245
0.944824 -0.288738
0.947266 -0.294792
0.949707 -0.301373
0.952148 -0.308445
0.954590 -0.315970
0.957031 -0.323906
0.959473 -0.332211
0.961914 -0.340839
0.964355 -0.349745
0.966797 -0.358881
0.969238 -0.368199
0.971680 -0.377652
0.974121 -0.387191
0.976562 -0.396766
0.979004 -0.406332
0.981445 -0.415839
0.983887 -0.425241
0.986328 -0.434492
0.988770 -0.443547
0.991211 -0.452362
0.993652 -0.460894
0.996094 -0.469103
0.998535 -0.476948
1.000977 -0.484390
1.003418 -0.491392
1.005859 -0.497919
1.008301 -0.503935
1.010742 -0.509407
1.013184 -0.514304
1.015625 -0.518595
1.018066 -0.522251
1.020508 -0.525243
1.022949 -0.527545
1.025391 -0.529131
1.027832 -0.529978
1.030273 -0.530062
1.032715 -0.529361
1.035156 -0.527855
1.037598 -0.525526
1.040039 -0.522355
1.042480 -0.518327
1.044922 -0.513428
1.047363 -0.507646
1.049805 -0.500970
1.052246 -0.493394
1.054688 -0.484912
1.057129 -0.475523
1.059570 -0.465226
1.062012 -0.454027
1.064453 -0.441935
1.066895 -0.428962
1.069336 -0.415125
1.071777 -0.400447
1.074219 -0.384956
1.076660 -0.368685
1.079102 -0.351674
1.081543 -0.333970
1.083984 -0.315626
1.086426 -0.296702
1.088867 -0.277267
1.091309 -0.257394
1.093750 -0.237167
1.096191 -0.216676
1.098633 -0.196018
1.101074 -0.175297
1.103516 -0.154624
1.105957 -0.134116
1.108398 -0.113892
1.110840 -0.094081
1.113281 -0.074809
1.115723 -0.056208
1.118164 -0.038410
1.120605 -0.021544
1.123047 -0.005739
1.125488 0.008881
1.127930 0.022197
1.130371 0.034100
1.132812 0.044486
1.135254 0.053263
1.137695 0.060351
1.140137 0.065683
1.142578 0.069205
1.145020 0.070879
1.147461 0.070683
1.149902 0.068609
1.152344 0.064667
1.154785 0.058882
1.157227 0.051294
1.159668 0.041959
1.162109 0.030947
1.164551 0.018339
1.166992 0.004230
1.169434 -0.011277
1.171875 -0.028068
1.174316 -0.046024
1.176758 -0.065021
1.179199 -0.084930
1.181641 -0.105621
1.184082 -0.126960
1.186523 -0.148819
1.188965 -0.171067
1.191406 -0.193578
1.193848 -0.216231
1.196289 -0.238908
1.198730 -0.261497
1.201172 -0.283893
1.203613 -0.305997
1.206055 -0.327714
1.208496 -0.348959
1.210938 -0.369653
1.213379 -0.389723
1.215820 -0.409102
1.218262 -0.427730
1.220703 -0.445551
1.223145 -0.462517
1.225586 -0.478582
1.228027 -0.493706
1.230469 -0.507854
1.232910 -0.520992
1.235352 -0.533090
1.237793 -0.544122
1.240234 -0.554060
1.242676 -0.562883
1.245117 -0.570567
1.247559 -0.577090
1.250000 -0.582430
1.252441 -0.586568
1.254883 -0.589480
1.257324 -0.591145
1.259766 -0.591541
1.262207 -0.590645
1.264648 -0.588433
1.267090 -0.584881
1.269531 -0.579962
1.271973 -0.573652
1.274414 -0.565925
1.276855 -0.556753
1.279297 -0.546111
1.281738 -0.533974
1.284180 -0.520318
1.286621 -0.505120
1.289062 -0.488361
1.291504 -0.470025
1.293945 -0.450101
1.296387 -0.428582
1.298828 -0.405469
1.301270 -0.380771
1.303711 -0.354505
1.306152 -0.326700
1.308594 -0.297397
1.311035 -0.266649
1.313477 -0.234526
1.315918 -0.201115
1.318359 -0.166517
1.320801 -0.130857
1.323242 -0.094277
1.325684 -0.056940
1.328125 -0.019030
1.330566 0.019247
1.333008 0.057666
1.335449 0.095984
1.337891 0.133939
1.340332 0.171254
1.342773 0.207637
1.345215 0.242789
1.347656 0.276403
1.350098 0.308172
1.352539 0.337790
1.354980 0.364963
1.357422 0.389408
1.359863 0.410864
1.362305 0.429093
1.364746 0.443889
1.367188 0.455078
1.369629 0.462528
1.372070 0.466145
1.374512 0.465881
1.376953 0.461732
1.379395 0.453740
1.381836 0.441991
1.384277 0.426611
1.386719 0.407768
1.389160 0.385663
1.391602 0.360529
1.394043 0.332625
1.396484 0.302229
1.398926 0.269634
1.401367 0.235144
1.403809 0.199067
1.406250 0.161708
1.408691 0.123368
1.411133 0.084339
1.413574 0.044899
1.416016 0.005311
1.418457 -0.034180
1.420898 -0.073350
1.423340 -0.111996
1.425781 -0.149935
1.428223 -0.187007
1.430664 -0.223071
1.433105 -0.258004
1.435547 -0.291706
1.437988 -0.324089
1.440430 -0.355087
1.442871 -0.384644
1.445312 -0.412719
1.447754 -0.439283
1.450195 -0.464315
1.452637 -0.487806
1.455078 -0.509750
1.457520 -0.530149
1.459961 -0.549011
1.462402 -0.566343
1.464844 -0.582159
1.467285 -0.596470
1.469727 -0.609290
1.472168 -0.620632
1.474609 -0.630507
1.477051 -0.638925
1.479492 -0.645892
1.481934 -0.651412
1.484375 -0.655485
1.486816 -0.658109
1.489258 -0.659276
1.491699 -0.658973
1.494141 -0.657185
1.496582 -0.653890
1.499023 -0.649061
1.501465 -0.642669
1.503906 -0.634678
1.506348 -0.625048
1.508789 -0.613734
1.511230 -0.600688
1.513672 -0.585859
1.516113 -0.569193
1.518555 -0.550633
1.520996 -0.530122
1.523438 -0.507602
1.525879 -0.483017
1.528320 -0.456314
1.530762 -0.427445
1.533203 -0.396366
1.535645 -0.363046
1.538086 -0.327461
1.540527 -0.289604
1.542969 -0.249483
1.545410 -0.207129
1.547852 -0.162593
1.550293 -0.115954
1.552734 -0.067322
1.555176 -0.016839
1.557617 0.035317
1.560059 0.088930
1.562500 0.143745
1.564941 0.199467
1.567383 0.255755
1.569824 0.312229
1.572266 0.368467
1.574707 0.424011
1.577148 0.478371
1.579590 0.531031
1.582031 0.581454
1.584473 0.629098
1.586914 0.673420
1.589355 0.713889
1.591797 0.750001
1.594238 0.781288
1.596680 0.807332
1.599121 0.827776
1.601562 0.842332
1.604004 0.850794
1.606445 0.853040
1.608887 0.849037
1.611328 0.838842
1.613770 0.822600
1.616211 0.800543
1.618652 0.772977
1.621094 0.740279
1.623535 0.702881
1.625977 0.661266
1.628418 0.615947
1.630859 0.567460
1.633301 0.516353
1.635742 0.463169
1.638184 0.408440
1.640625 0.352677
1.643066 0.296364
1.645508 0.239949
1.647949 0.183843
1.650391 0.128413
1.652832 0.073986
1.655273 0.020845
1.657715 -0.030771
1.660156 -0.080662
1.662598 -0.128672
1.665039 -0.174675
1.667480 -0.218582
1.669922 -0.260328
1.672363 -0.299878
1.674805 -0.337215
1.677246 -0.372343
1.679688 -0.405281
1.682129 -0.436061
1.684570 -0.464725
1.687012 -0.491322
1.689453 -0.515909
1.691895 -0.538543
1.694336 -0.559286
1.696777 -0.578199
1.699219 -0.595342
1.701660 -0.610774
1.704102 -0.624551
1.706543 -0.636724
1.708984 -0.647340
1.711426 -0.656443
1.713867 -0.664068
1.716309 -0.670247
1.718750 -0.675003
1.721191 -0.678355
1.723633 -0.680314
1.726074 -0.680883
1.728516 -0.680058
1.730957 -0.677830
1.733398 -0.674179
1.735840 -0.669079
1.738281 -0.662497
1.740723 -0.654390
1.743164 -0.644708
1.745605 -0.633396
1.748047 -0.620388
1.750488 -0.605613
1.752930 -0.588993
1.755371 -0.570441
1.757812 -0.549869
1.760254 -0.527179
1.762695 -0.502275
1.765137 -0.475053
1.767578 -0.445412
1.770020 -0.413250
1.772461 -0.378469
1.774902 -0.340979
1.777344 -0.300695
1.779785 -0.257550
1.782227 -0.211489
1.784668 -0.162482
1.787109 -0.110523
1.789551 -0.055640
1.791992 0.002106
1.794434 0.062608
1.796875 0.125716
1.799316 0.191226
1.801758 0.258875
1.804199 0.328340
1.806641 0.399228
1.809082 0.471080
1.811523 0.543368
1.813965 0.615498
1.816406 0.686815
1.818848 0.756607
1.821289 0.824121
1.823730 0.888568
1.826172 0.949147
1.828613 1.005058
1.831055 1.055522
1.833496 1.099806
1.835938 1.137238
1.838379 1.167236
1.840820 1.189319
1.843262 1.203127
1.845703 1.208434
1.848145 1.205156
1.850586 1.193350
1.853027 1.173218
1.855469 1.145097
1.857910 1.109447
1.860352 1.066836
1.862793 1.017924
1.865234 0.963438
1.867676 0.904154
1.870117 0.840876
1.872559 0.774411
1.875000 0.705556
1.877441 0.635077
1.879883 0.563699
1.882324 0.492090
1.884766 0.420861
1.887207 0.350552
1.889648 0.281637
1.892090 0.214519
1.894531 0.149534
1.896973 0.086951
1.899414 0.026983
1.901855 -0.030217
1.904297 -0.084543
1.906738 -0.135939
1.909180 -0.184382
1.911621 -0.229885
1.914062 -0.272483
1.916504 -0.312237
1.918945 -0.349221
1.921387 -0.383526
1.923828 -0.415250
1.926270 -0.444498
1.928711 -0.471377
1.931152 -0.495999
1.933594 -0.518472
1.936035 -0.538903
1.938477 -0.557395
1.940918 -0.574049
1.943359 -0.588956
1.945801 -0.602204
1.948242 -0.613873
1.950684 -0.624037
1.953125 -0.632762
1.955566 -0.640105
1.958008 -0.646117
1.960449 -0.650840
1.962891 -0.654308
1.965332 -0.656547
1.967773 -0.657574
1.970215 -0.657398
1.972656 -0.656020
1.975098 -0.653432
1.977539 -0.649616
1.979980 -0.644546
1.982422 -0.638189
1.984863 -0.630500
1.987305 -0.621426
1.989746 -0.610905
1.992188 -0.598864
1.994629 -0.585223
1.997070 -0.569891
1.999512 -0.552768


==> data_files/ryujin_imex_data.txt <==
0.000000 -0.610001
0.003906 -0.582144
0.003906 -0.582144
0.007812 -0.549199
0.007812 -0.549199
0.011719 -0.510639
0.011719 -0.510639
0.015625 -0.465898
0.015625 -0.465898
0.019531 -0.414355
0.019531 -0.414355
0.023438 -0.355339
0.023438 -0.355339
0.027344 -0.288156
0.027344 -0.288156
0.031250 -0.212138
0.031250 -0.212138
0.035156 -0.126704
0.035156 -0.126704
0.039062 -0.031424
0.039062 -0.031424
0.042969 0.073922
0.042969 0.073922
0.046875 0.189268
0.046875 0.189268
0.050781 0.314180
0.050781 0.314180
0.054688 0.447745
0.054688 0.447745
0.058594 0.588457
0.058594 0.588457
0.062500 0.734110
0.062500 0.734110
0.066406 0.881742
0.066406 0.881742
0.070312 1.027650
0.070312 1.027650
0.074219 1.167507
0.074219 1.167507
0.078125 1.296565
0.078125 1.296565
0.082031 1.409942
0.082031 1.409942
0.085938 1.502958
0.085938 1.502958
0.089844 1.571497
0.089844 1.571497
0.093750 1.612358
0.093750 1.612358
0.097656 1.623556
0.097656 1.623556
0.101562 1.604494
0.101562 1.604494
0.105469 1.556111
0.105469 1.556111
0.109375 1.480796
0.109375 1.480796
0.113281 1.382103
0.113281 1.382103
0.117188 1.264444
0.117188 1.264444
0.121094 1.132685
0.121094 1.132685
0.125000 0.991759
0.125000 0.991759
0.128906 0.846325
0.128906 0.846325
0.132812 0.700518
0.132812 0.700518
0.136719 0.557804
0.136719 0.557804
0.140625 0.420913
0.140625 0.420913
0.144531 0.291858
0.144531 0.291858
0.148438 0.171983
0.148438 0.171983
0.152344 0.062053
0.152344 0.062053
0.156250 -0.037659
0.156250 -0.037659
0.160156 -0.127269
0.160156 -0.127269
0.164062 -0.207170
0.164062 -0.207170
0.167969 -0.277931
0.167969 -0.277931
0.171875 -0.340204
0.171875 -0.340204
0.175781 -0.394654
0.175781 -0.394654
0.179688 -0.441928
0.179688 -0.441928
0.183594 -0.482643
0.183594 -0.482643
0.187500 -0.517389
0.187500 -0.517389
0.191406 -0.546745
0.191406 -0.546745
0.195312 -0.571276
0.195312 -0.571276
0.199219 -0.591532
0.199219 -0.591532
0.203125 -0.608015
0.203125 -0.608015
0.207031 -0.621159
0.207031 -0.621159
0.210938 -0.631312
0.210938 -0.631312
0.214844 -0.638737
0.214844 -0.638737
0.218750 -0.643628
0.218750 -0.643628
0.222656 -0.646126
0.222656 -0.646126
0.226562 -0.646332
0.226562 -0.646332
0.230469 -0.644309
0.230469 -0.644309
0.234375 -0.640075
0.234375 -0.640075
0.238281 -0.633600
0.238281 -0.633600
0.242188 -0.624796
0.242188 -0.624796
0.246094 -0.613514
0.246094 -0.613514
0.250000 -0.599533
0.250000 -0.599533
0.253906 -0.582560
0.253906 -0.582560
0.257812 -0.562232
0.257812 -0.562232
0.261719 -0.538120
0.261719 -0.538120
0.265625 -0.509735
0.265625 -0.509735
0.269531 -0.476520
0.269531 -0.476520
0.273438 -0.437851
0.273438 -0.437851
0.277344 -0.393037
0.277344 -0.393037
0.281250 -0.341320
0.281250 -0.341320
0.285156 -0.281893
0.285156 -0.281893
0.289062 -0.213909
0.289062 -0.213909
0.292969 -0.136505
0.292969 -0.136505
0.296875 -0.048838
0.296875 -0.048838
0.300781 0.049850
0.300781 0.049850
0.304688 0.160150
0.304688 0.160150
0.308594 0.282374
0.308594 0.282374
0.312500 0.416427
0.312500 0.416427
0.316406 0.561673
0.316406 0.561673
0.320312 0.716798
0.320312 0.716798
0.324219 0.879673
0.324219 0.879673
0.328125 1.047265
0.328125 1.047265
0.332031 1.215591
0.332031 1.215591
0.335938 1.379776
0.335938 1.379776
0.339844 1.534228
0.339844 1.534228
0.343750 1.672943
0.343750 1.672943
0.347656 1.789924
0.347656 1.789924
0.351562 1.879671
0.351562 1.879671
0.355469 1.937692
0.355469 1.937692
0.359375 1.960971
0.359375 1.960971
0.363281 1.948293
0.363281 1.948293
0.367188 1.900359
0.367188 1.900359
0.371094 1.819771
0.371094 1.819771
0.375000 1.710726
0.375000 1.710726
0.378906 1.578567
0.378906 1.578567
0.382812 1.429257
0.382812 1.429257
0.386719 1.268850
0.386719 1.268850
0.390625 1.103056
0.390625 1.103056
0.394531 0.936922
0.394531 0.936922
0.398438 0.774642
0.398438 0.774642
0.402344 0.619480
0.402344 0.619480
0.406250 0.473780
0.406250 0.473780
0.410156 0.339038
0.410156 0.339038
0.414062 0.216022
0.414062 0.216022
0.417969 0.104915
0.417969 0.104915
0.421875 0.005475
0.421875 0.005475
0.425781 -0.082822
0.425781 -0.082822
0.429688 -0.160672
0.429688 -0.160672
0.433594 -0.228861
0.433594 -0.228861
0.437500 -0.288224
0.437500 -0.288224
0.441406 -0.339614
0.441406 -0.339614
0.445312 -0.383868
0.445312 -0.383868
0.449219 -0.421792
0.449219 -0.421792
0.453125 -0.454141
0.453125 -0.454141
0.457031 -0.481601
0.457031 -0.481601
0.460938 -0.504772
0.460938 -0.504772
0.464844 -0.524161
0.464844 -0.524161
0.468750 -0.540206
0.468750 -0.540206
0.472656 -0.553300
0.472656 -0.553300
0.476562 -0.563801
0.476562 -0.563801
0.480469 -0.572014
0.480469 -0.572014
0.484375 -0.578181
0.484375 -0.578181
0.488281 -0.582496
0.488281 -0.582496
0.492188 -0.585104
0.492188 -0.585104
0.496094 -0.586092
0.496094 -0.586092
0.500000 -0.585462
0.500000 -0.585462
0.503906 -0.583147
0.503906 -0.583147
0.507812 -0.579043
0.507812 -0.579043
0.511719 -0.573046
0.511719 -0.573046
0.515625 -0.565063
0.515625 -0.565063
0.519531 -0.554990
0.519531 -0.554990
0.523438 -0.542689
0.523438 -0.542689
0.527344 -0.527973
0.527344 -0.527973
0.531250 -0.510605
0.531250 -0.510605
0.535156 -0.490291
0.535156 -0.490291
0.539062 -0.466664
0.539062 -0.466664
0.542969 -0.439253
0.542969 -0.439253
0.546875 -0.407473
0.546875 -0.407473
0.550781 -0.370630
0.550781 -0.370630
0.554688 -0.327942
0.554688 -0.327942
0.558594 -0.278569
0.558594 -0.278569
0.562500 -0.221633
0.562500 -0.221633
0.566406 -0.156226
0.566406 -0.156226
0.570312 -0.081405
0.570312 -0.081405
0.574219 0.003790
0.574219 0.003790
0.578125 0.100303
0.578125 0.100303
0.582031 0.208999
0.582031 0.208999
0.585938 0.330555
0.585938 0.330555
0.589844 0.465334
0.589844 0.465334
0.593750 0.613231
0.593750 0.613231
0.597656 0.773515
0.597656 0.773515
0.601562 0.944660
0.601562 0.944660
0.605469 1.124204
0.605469 1.124204
0.609375 1.308629
0.609375 1.308629
0.613281 1.493313
0.613281 1.493313
0.617188 1.672598
0.617188 1.672598
0.621094 1.839999
0.621094 1.839999
0.625000 1.988592
0.625000 1.988592
0.628906 2.111544
0.628906 2.111544
0.632812 2.202742
0.632812 2.202742
0.636719 2.257420
0.636719 2.257420
0.640625 2.272688
0.640625 2.272688
0.644531 2.247780
0.644531 2.247780
0.648438 2.184286
0.648438 2.184286
0.652344 2.085949
0.652344 2.085949
0.656250 1.958119
0.656250 1.958119
0.660156 1.807254
0.660156 1.807254
0.664062 1.640274
0.664062 1.640274
0.667969 1.463964
0.667969 1.463964
0.671875 1.284484
0.671875 1.284484
0.675781 1.107050
0.675781 1.107050
0.679688 0.935784
0.679688 0.935784
0.683594 0.773713
0.683594 0.773713
0.687500 0.622863
0.687500 0.622863
0.691406 0.484411
0.691406 0.484411
0.695312 0.358840
0.695312 0.358840
0.699219 0.246098
0.699219 0.246098
0.703125 0.145719
0.703125 0.145719
0.707031 0.056948
0.707031 0.056948
0.710938 -0.021162
0.710938 -0.021162
0.714844 -0.089654
0.714844 -0.089654
0.718750 -0.149587
0.718750 -0.149587
0.722656 -0.201973
0.722656 -0.201973
0.726562 -0.247741
0.726562 -0.247741
0.730469 -0.287729
0.730469 -0.287729
0.734375 -0.322687
0.734375 -0.322687
0.738281 -0.353294
0.738281 -0.353294
0.742188 -0.380163
0.742188 -0.380163
0.746094 -0.403837
0.746094 -0.403837
0.750000 -0.424779
0.750000 -0.424779
0.753906 -0.443363
0.753906 -0.443363
0.757812 -0.459875
0.757812 -0.459875
0.761719 -0.474524
0.761719 -0.474524
0.765625 -0.487471
0.765625 -0.487471
0.769531 -0.498847
0.769531 -0.498847
0.773438 -0.508773
0.773438 -0.508773
0.777344 -0.517367
0.777344 -0.517367
0.781250 -0.524743
0.781250 -0.524743
0.785156 -0.530990
0.785156 -0.530990
0.789062 -0.536169
0.789062 -0.536169
0.792969 -0.540294
0.792969 -0.540294
0.796875 -0.543347
0.796875 -0.543347
0.800781 -0.545282
0.800781 -0.545282
0.804688 -0.546055
0.804688 -0.546055
0.808594 -0.545631
0.808594 -0.545631
0.812500 -0.543998
0.812500 -0.543998
0.816406 -0.541165
0.816406 -0.541165
0.820312 -0.537156
0.820312 -0.537156
0.824219 -0.532005
0.824219 -0.532005
0.828125 -0.525758
0.828125 -0.525758
0.832031 -0.518461
0.832031 -0.518461
0.835938 -0.510163
0.835938 -0.510163
0.839844 -0.500902
0.839844 -0.500902
0.843750 -0.490703
0.843750 -0.490703
0.847656 -0.479576
0.847656 -0.479576
0.851562 -0.467527
0.851562 -0.467527
0.855469 -0.454585
0.855469 -0.454585
0.859375 -0.440816
0.859375 -0.440816
0.863281 -0.426336
0.863281 -0.426336
0.867188 -0.411311
0.867188 -0.411311
0.871094 -0.395945
0.871094 -0.395945
0.875000 -0.380453
0.875000 -0.380453
0.878906 -0.365053
0.878906 -0.365053
0.882812 -0.349949
0.882812 -0.349949
0.886719 -0.335328
0.886719 -0.335328
0.890625 -0.321358
0.890625 -0.321358
0.894531 -0.308192
0.894531 -0.308192
0.898438 -0.295974
0.898438 -0.295974
0.902344 -0.284844
0.902344 -0.284844
0.906250 -0.274948
0.906250 -0.274948
0.910156 -0.266446
0.910156 -0.266446
0.914062 -0.259502
0.914062 -0.259502
0.917969 -0.254275
0.917969 -0.254275
0.921875 -0.250899
0.921875 -0.250899
0.925781 -0.249467
0.925781 -0.249467
0.929688 -0.250022
0.929688 -0.250022
0.933594 -0.252563
0.933594 -0.252563
0.937500 -0.257054
0.937500 -0.257054
0.941406 -0.263440
0.941406 -0.263440
0.945312 -0.271648
0.945312 -0.271648
0.949219 -0.281586
0.949219 -0.281586
0.953125 -0.293136
0.953125 -0.293136
0.957031 -0.306139
0.957031 -0.306139
0.960938 -0.320402
0.960938 -0.320402
0.964844 -0.335705
0.964844 -0.335705
0.968750 -0.351813
0.968750 -0.351813
0.972656 -0.368495
0.972656 -0.368495
0.976562 -0.385524
0.976562 -0.385524
0.980469 -0.402678
0.980469 -0.402678
0.984375 -0.419728
0.984375 -0.419728
0.988281 -0.436440
0.988281 -0.436440
0.992188 -0.452575
0.992188 -0.452575
0.996094 -0.467911
0.996094 -0.467911
1.000000 -0.482257
1.000000 -0.482257
1.003906 -0.495469
1.003906 -0.495469
1.007812 -0.507441
1.007812 -0.507441
1.011719 -0.518091
1.011719 -0.518091
1.015625 -0.527336
1.015625 -0.527336
1.019531 -0.535066
1.019531 -0.535066
1.023438 -0.541129
1.023438 -0.541129
1.027344 -0.545341
1.027344 -0.545341
1.031250 -0.547506
1.031250 -0.547506
1.035156 -0.547444
1.035156 -0.547444
1.039062 -0.545022
1.039062 -0.545022
1.042969 -0.540159
1.042969 -0.540159
1.046875 -0.532822
1.046875 -0.532822
1.050781 -0.523010
1.050781 -0.523010
1.054688 -0.510724
1.054688 -0.510724
1.058594 -0.495963
1.058594 -0.495963
1.062500 -0.478714
1.062500 -0.478714
1.066406 -0.458971
1.066406 -0.458971
1.070312 -0.436746
1.070312 -0.436746
1.074219 -0.412090
1.074219 -0.412090
1.078125 -0.385101
1.078125 -0.385101
1.082031 -0.355931
1.082031 -0.355931
1.085938 -0.324789
1.085938 -0.324789
1.089844 -0.291935
1.089844 -0.291935
1.093750 -0.257687
1.093750 -0.257687
1.097656 -0.222416
1.097656 -0.222416
1.101562 -0.186541
1.101562 -0.186541
1.105469 -0.150532
1.105469 -0.150532
1.109375 -0.114897
1.109375 -0.114897
1.113281 -0.080184
1.113281 -0.080184
1.117188 -0.046964
1.117188 -0.046964
1.121094 -0.015831
1.121094 -0.015831
1.125000 0.012616
1.125000 0.012616
1.128906 0.037781
1.128906 0.037781
1.132812 0.059096
1.132812 0.059096
1.136719 0.076047
1.136719 0.076047
1.140625 0.088203
1.140625 0.088203
1.144531 0.095241
1.144531 0.095241
1.148438 0.096959
1.148438 0.096959
1.152344 0.093285
1.152344 0.093285
1.156250 0.084276
1.156250 0.084276
1.160156 0.070112
1.160156 0.070112
1.164062 0.051086
1.164062 0.051086
1.167969 0.027591
1.167969 0.027591
1.171875 0.000097
1.171875 0.000097
1.175781 -0.030870
1.175781 -0.030870
1.179688 -0.064744
1.179688 -0.064744
1.183594 -0.100938
1.183594 -0.100938
1.187500 -0.138853
1.187500 -0.138853
1.191406 -0.177890
1.191406 -0.177890
1.195312 -0.217461
1.195312 -0.217461
1.199219 -0.257012
1.199219 -0.257012
1.203125 -0.296036
1.203125 -0.296036
1.207031 -0.334089
1.207031 -0.334089
1.210938 -0.370788
1.210938 -0.370788
1.214844 -0.405814
1.214844 -0.405814
1.218750 -0.438895
1.218750 -0.438895
1.222656 -0.469798
1.222656 -0.469798
1.226562 -0.498314
1.226562 -0.498314
1.230469 -0.524247
1.230469 -0.524247
1.234375 -0.547415
1.234375 -0.547415
1.238281 -0.567652
1.238281 -0.567652
1.242188 -0.584814
1.242188 -0.584814
1.246094 -0.598786
1.246094 -0.598786
1.250000 -0.609482
1.250000 -0.609482
1.253906 -0.616844
1.253906 -0.616844
1.257812 -0.620837
1.257812 -0.620837
1.261719 -0.621426
1.261719 -0.621426
1.265625 -0.618568
1.265625 -0.618568
1.269531 -0.612187
1.269531 -0.612187
1.273438 -0.602174
1.273438 -0.602174
1.277344 -0.588386
1.277344 -0.588386
1.281250 -0.570660
1.281250 -0.570660
1.285156 -0.548832
1.285156 -0.548832
1.289062 -0.522753
1.289062 -0.522753
1.292969 -0.492303
1.292969 -0.492303
1.296875 -0.457404
1.296875 -0.457404
1.300781 -0.418031
1.300781 -0.418031
1.304688 -0.374218
1.304688 -0.374218
1.308594 -0.326071
1.308594 -0.326071
1.312500 -0.273782
1.312500 -0.273782
1.316406 -0.217647
1.316406 -0.217647
1.320312 -0.158081
1.320312 -0.158081
1.324219 -0.095633
1.324219 -0.095633
1.328125 -0.031004
1.328125 -0.031004
1.332031 0.034950
1.332031 0.034950
1.335938 0.101218
1.335938 0.101218
1.339844 0.166641
1.339844 0.166641
1.343750 0.229939
1.343750 0.229939
1.347656 0.289748
1.347656 0.289748
1.351562 0.344661
1.351562 0.344661
1.355469 0.393288
1.355469 0.393288
1.359375 0.434313
1.359375 0.434313
1.363281 0.466570
1.363281 0.466570
1.367188 0.489101
1.367188 0.489101
1.371094 0.501216
1.371094 0.501216
1.375000 0.502518
1.375000 0.502518
1.378906 0.492921
1.378906 0.492921
1.382812 0.472657
1.382812 0.472657
1.386719 0.442267
1.386719 0.442267
1.390625 0.402598
1.390625 0.402598
1.394531 0.354760
1.394531 0.354760
1.398438 0.300075
1.398438 0.300075
1.402344 0.239982
1.402344 0.239982
1.406250 0.175940
1.406250 0.175940
1.410156 0.109347
1.410156 0.109347
1.414062 0.041469
1.414062 0.041469
1.417969 -0.026576
1.417969 -0.026576
1.421875 -0.093812
1.421875 -0.093812
1.425781 -0.159385
1.425781 -0.159385
1.429688 -0.222531
1.429688 -0.222531
1.433594 -0.282587
1.433594 -0.282587
1.437500 -0.339007
1.437500 -0.339007
1.441406 -0.391394
1.441406 -0.391394
1.445312 -0.439525
1.445312 -0.439525
1.449219 -0.483331
1.449219 -0.483331
1.453125 -0.522857
1.453125 -0.522857
1.457031 -0.558203
1.457031 -0.558203
1.460938 -0.589470
1.460938 -0.589470
1.464844 -0.616725
1.464844 -0.616725
1.468750 -0.639997
1.468750 -0.639997
1.472656 -0.659286
1.472656 -0.659286
1.476562 -0.674593
1.476562 -0.674593
1.480469 -0.685940
1.480469 -0.685940
1.484375 -0.693375
1.484375 -0.693375
1.488281 -0.696956
1.488281 -0.696956
1.492188 -0.696722
1.492188 -0.696722
1.496094 -0.692654
1.496094 -0.692654
1.500000 -0.684661
1.500000 -0.684661
1.503906 -0.672579
1.503906 -0.672579
1.507812 -0.656191
1.507812 -0.656191
1.511719 -0.635243
1.511719 -0.635243
1.515625 -0.609469
1.515625 -0.609469
1.519531 -0.578597
1.519531 -0.578597
1.523438 -0.542363
1.523438 -0.542363
1.527344 -0.500521
1.527344 -0.500521
1.531250 -0.452854
1.531250 -0.452854
1.535156 -0.399184
1.535156 -0.399184
1.539062 -0.339385
1.539062 -0.339385
1.542969 -0.273399
1.542969 -0.273399
1.546875 -0.201270
1.546875 -0.201270
1.550781 -0.123184
1.550781 -0.123184
1.554688 -0.039517
1.554688 -0.039517
1.558594 0.049110
1.558594 0.049110
1.562500 0.141788
1.562500 0.141788
1.566406 0.237287
1.566406 0.237287
1.570312 0.334034
1.570312 0.334034
1.574219 0.430129
1.574219 0.430129
1.578125 0.523385
1.578125 0.523385
1.582031 0.611414
1.582031 0.611414
1.585938 0.691732
1.585938 0.691732
1.589844 0.761885
1.589844 0.761885
1.593750 0.819575
1.593750 0.819575
1.597656 0.862792
1.597656 0.862792
1.601562 0.889945
1.601562 0.889945
1.605469 0.899989
1.605469 0.899989
1.609375 0.892525
1.609375 0.892525
1.613281 0.867852
1.613281 0.867852
1.617188 0.826942
1.617188 0.826942
1.621094 0.771361
1.621094 0.771361
1.625000 0.703125
1.625000 0.703125
1.628906 0.624539
1.628906 0.624539
1.632812 0.538031
1.632812 0.538031
1.636719 0.446025
1.636719 0.446025
1.640625 0.350841
1.640625 0.350841
1.644531 0.254616
1.644531 0.254616
1.648438 0.159248
1.648438 0.159248
1.652344 0.066345
1.652344 0.066345
1.656250 -0.022796
1.656250 -0.022796
1.660156 -0.107191
1.660156 -0.107191
1.664062 -0.186158
1.664062 -0.186158
1.667969 -0.259282
1.667969 -0.259282
1.671875 -0.326379
1.671875 -0.326379
1.675781 -0.387431
1.675781 -0.387431
1.679688 -0.442531
1.679688 -0.442531
1.683594 -0.491840
1.683594 -0.491840
1.687500 -0.535558
1.687500 -0.535558
1.691406 -0.573924
1.691406 -0.573924
1.695312 -0.607207
1.695312 -0.607207
1.699219 -0.635703
1.699219 -0.635703
1.703125 -0.659711
1.703125 -0.659711
1.707031 -0.679510
1.707031 -0.679510
1.710938 -0.695339
1.710938 -0.695339
1.714844 -0.707383
1.714844 -0.707383
1.718750 -0.715777
1.718750 -0.715777
1.722656 -0.720604
1.722656 -0.720604
1.726562 -0.721899
1.726562 -0.721899
1.730469 -0.719654
1.730469 -0.719654
1.734375 -0.713814
1.734375 -0.713814
1.738281 -0.704274
1.738281 -0.704274
1.742188 -0.690878
1.742188 -0.690878
1.746094 -0.673408
1.746094 -0.673408
1.750000 -0.651580
1.750000 -0.651580
1.753906 -0.625047
1.753906 -0.625047
1.757812 -0.593403
1.757812 -0.593403
1.761719 -0.556204
1.761719 -0.556204
1.765625 -0.512989
1.765625 -0.512989
1.769531 -0.463301
1.769531 -0.463301
1.773438 -0.406702
1.773438 -0.406702
1.777344 -0.342787
1.777344 -0.342787
1.781250 -0.271201
1.781250 -0.271201
1.785156 -0.191663
1.785156 -0.191663
1.789062 -0.104013
1.789062 -0.104013
1.792969 -0.008276
1.792969 -0.008276
1.796875 0.095252
1.796875 0.095252
1.800781 0.205916
1.800781 0.205916
1.804688 0.322621
1.804688 0.322621
1.808594 0.443775
1.808594 0.443775
1.812500 0.567260
1.812500 0.567260
1.816406 0.690442
1.816406 0.690442
1.820312 0.810232
1.820312 0.810232
1.824219 0.923184
1.824219 0.923184
1.828125 1.025656
1.828125 1.025656
1.832031 1.114018
1.832031 1.114018
1.835938 1.184890
1.835938 1.184890
1.839844 1.235408
1.839844 1.235408
1.843750 1.263459
1.843750 1.263459
1.847656 1.267870
1.847656 1.267870
1.851562 1.248510
1.851562 1.248510
1.855469 1.206291
1.855469 1.206291
1.859375 1.143081
1.859375 1.143081
1.863281 1.061536
1.863281 1.061536
1.867188 0.964884
1.867188 0.964884
1.871094 0.856675
1.871094 0.856675
1.875000 0.740540
1.875000 0.740540
1.878906 0.619969
1.878906 0.619969
1.882812 0.498135
1.882812 0.498135
1.886719 0.377780
1.886719 0.377780
1.890625 0.261146
1.890625 0.261146
1.894531 0.149973
1.894531 0.149973
1.898438 0.045517
1.898438 0.045517
1.902344 -0.051399
1.902344 -0.051399
1.906250 -0.140326
1.906250 -0.140326
1.910156 -0.221121
1.910156 -0.221121
1.914062 -0.293874
1.914062 -0.293874
1.917969 -0.358847
1.917969 -0.358847
1.921875 -0.416408
1.921875 -0.416408
1.925781 -0.466995
1.925781 -0.466995
1.929688 -0.511091
1.929688 -0.511091
1.933594 -0.549211
1.933594 -0.549211
1.937500 -0.581888
1.937500 -0.581888
1.941406 -0.609656
1.941406 -0.609656
1.945312 -0.633011
1.945312 -0.633011
1.949219 -0.652385
1.949219 -0.652385
1.953125 -0.668114
1.953125 -0.668114
1.957031 -0.680436
1.957031 -0.680436
1.960938 -0.689505
1.960938 -0.689505
1.964844 -0.695421
1.964844 -0.695421
1.968750 -0.698261
1.968750 -0.698261
1.972656 -0.698094
1.972656 -0.698094
1.976562 -0.694980
1.976562 -0.694980
1.980469 -0.688944
1.980469 -0.688944
1.984375 -0.679948
1.984375 -0.679948
1.988281 -0.667852
1.988281 -0.667852
1.992188 -0.652408
1.992188 -0.652408
1.996094 -0.633265
1.996094 -0.633265
2.000000 -0.610001


==> data_files/tdsr_data.txt <==
0.003438 -0.605717
0.004479 -0.586559
0.006041 -0.570046
0.007797 -0.550101
0.011766 -0.524978
0.012862 -0.504026
0.015409 -0.481986
0.017751 -0.463170
0.018532 -0.431011
0.018532 -0.443327
0.020093 -0.411510
0.022436 -0.393378
0.022696 -0.377185
0.024778 -0.355746
0.025558 -0.345482
0.026339 -0.325297
0.027901 -0.305569
0.028291 -0.288691
0.029462 -0.267708
0.030243 -0.249006
0.031648 -0.227384
0.033366 -0.198373
0.033366 -0.214794
0.033366 -0.181951
0.034927 -0.149108
0.035448 -0.165758
0.035708 -0.116266
0.036645 -0.128582
0.038050 -0.099844
0.038831 -0.076580
0.039946 -0.055662
0.041173 -0.031763
0.041954 -0.004964
0.041954 -0.017737
0.042734 0.011001
0.042995 0.031528
0.044140 0.056708
0.045857 0.090372
0.045857 0.075661
0.046117 0.111355
0.047419 0.136899
0.048199 0.157426
0.048199 0.179321
0.048199 0.214901
0.049136 0.192459
0.050541 0.241244
0.050802 0.224024
0.051322 0.264337
0.052438 0.292317
0.053664 0.368169
0.053664 0.346957
0.053664 0.330536
0.053925 0.315711
0.054445 0.411959
0.055382 0.393348
0.056007 0.480382
0.056787 0.437276
0.056787 0.420854
0.057122 0.459660
0.057568 0.494067
0.058683 0.513225
0.059129 0.535120
0.059910 0.570700
0.060170 0.551998
0.060691 0.600806
0.060691 0.584385
0.061472 0.623158
0.062565 0.650071
0.063033 0.707546
0.063033 0.691125
0.063033 0.674703
0.063814 0.723968
0.064929 0.748013
0.065375 0.772320
0.066156 0.789654
0.066156 0.838918
0.066156 0.822497
0.066156 0.806075
0.066937 0.888182
0.067327 0.851576
0.067873 0.874772
0.068498 0.915552
0.068498 0.899130
0.068498 0.931973
0.069279 0.955009
0.070059 0.976676
0.070840 1.022291
0.071175 1.000983
0.071621 1.051029
0.071621 1.034607
0.072402 1.066766
0.072736 1.087977
0.073495 1.118631
0.074744 1.157313
0.074744 1.142259
0.075524 1.172137
0.075859 1.193935
0.077086 1.226192
0.077086 1.248087
0.078647 1.260403
0.078982 1.281516
0.079428 1.308299
0.080543 1.327457
0.080990 1.369880
0.082291 1.355739
0.082551 1.385845
0.083852 1.405688
0.084112 1.427355
0.086064 1.446171
0.086298 1.468135
0.088016 1.498515
0.088016 1.482093
0.088797 1.531358
0.090098 1.519954
0.091139 1.552797
0.093481 1.573324
0.095563 1.598412
0.103630 1.598298
0.105036 1.560916
0.105192 1.578569
0.107534 1.539568
0.107846 1.522326
0.109095 1.501799
0.111438 1.463619
0.111594 1.480998
0.112218 1.443776
0.112531 1.424071
0.113780 1.410021
0.114560 1.391091
0.115341 1.357107
0.115341 1.373529
0.116122 1.325747
0.116122 1.341826
0.117293 1.304878
0.118464 1.283211
0.118776 1.247539
0.119245 1.265877
0.120025 1.228928
0.120025 1.210226
0.120338 1.191433
0.121899 1.145179
0.122368 1.167348
0.123148 1.112610
0.123148 1.129031
0.123461 1.076756
0.123929 1.094820
0.124710 1.060608
0.125490 1.041450
0.126271 1.023204
0.126271 1.006782
0.126583 0.972479
0.127052 0.990133
0.127442 0.953184
0.128874 0.932885
0.129394 0.910990
0.129394 0.894569
0.129706 0.877509
0.130565 0.819760
0.130955 0.838006
0.131346 0.856708
0.132517 0.785092
0.132517 0.801513
0.132829 0.766937
0.134078 0.731266
0.134078 0.714845
0.134078 0.747687
0.134391 0.694956
0.135249 0.661361
0.135640 0.679265
0.136421 0.644597
0.137201 0.628176
0.137201 0.611754
0.137514 0.575900
0.137982 0.593964
0.138372 0.536831
0.138763 0.556331
0.140324 0.513225
0.140636 0.457118
0.141105 0.490646
0.141105 0.474224
0.141886 0.440241
0.141886 0.418345
0.142666 0.403064
0.142927 0.389608
0.143759 0.356126
0.144228 0.373642
0.145321 0.278945
0.145529 0.333501
0.145789 0.312746
0.145789 0.296325
0.147090 0.256183
0.148131 0.237709
0.148444 0.187258
0.148912 0.221744
0.148912 0.205322
0.150139 0.162118
0.151254 0.097898
0.151879 0.134983
0.152191 0.115825
0.153857 0.053423
0.153987 0.075319
0.154898 0.018756
0.155314 0.036181
0.156251 -0.021295
0.156719 -0.003368
0.158281 -0.045106
0.159374 -0.091633
0.159686 -0.072475
0.161404 -0.113985
0.162965 -0.152872
0.162965 -0.137477
0.163746 -0.186741
0.164526 -0.177846
0.166088 -0.204531
0.166869 -0.224989
0.167181 -0.243806
0.169367 -0.265154
0.170304 -0.287596
0.171163 -0.308534
0.172802 -0.330292
0.175122 -0.356528
0.176862 -0.382294
0.178423 -0.406379
0.180921 -0.425537
0.181234 -0.443327
0.183264 -0.462143
0.185606 -0.483354
0.187948 -0.500802
0.189353 -0.519413
0.192632 -0.542540
0.195755 -0.564207
0.200283 -0.583731
0.203718 -0.603984
0.209697 -0.622008
0.219177 -0.639244
0.228545 -0.642894
0.237914 -0.635139
0.246502 -0.618261
0.252123 -0.597963
0.257172 -0.578576
0.260555 -0.558825
0.262897 -0.542882
0.266354 -0.523675
0.269611 -0.500255
0.270704 -0.479591
0.273827 -0.456783
0.275388 -0.437853
0.277284 -0.418890
0.279961 -0.389566
0.280541 -0.367514
0.282762 -0.339780
0.285343 -0.294165
0.285538 -0.280480
0.285538 -0.317429
0.287880 -0.268506
0.289107 -0.245878
0.290668 -0.219134
0.291784 -0.195294
0.292824 -0.179215
0.293171 -0.157319
0.294906 -0.136792
0.295687 -0.101669
0.296156 -0.123108
0.297405 -0.076854
0.298654 -0.043464
0.299070 -0.060615
0.300632 -0.020017
0.300706 -0.000924
0.301152 0.039739
0.302401 0.023591
0.302714 0.053423
0.304015 0.071213
0.304275 0.092652
0.305836 0.127320
0.305836 0.111811
0.306952 0.147651
0.307398 0.193006
0.307788 0.174532
0.308959 0.202585
0.309740 0.246376
0.310075 0.224285
0.310521 0.258692
0.311302 0.282184
0.312395 0.309599
0.313644 0.357221
0.313644 0.340799
0.313644 0.329167
0.314759 0.379703
0.315205 0.402836
0.315986 0.453013
0.315986 0.420170
0.315986 0.436591
0.317157 0.467040
0.317547 0.502277
0.318016 0.488867
0.318328 0.535120
0.318718 0.521436
0.319109 0.566595
0.319109 0.550173
0.319889 0.579823
0.320670 0.602175
0.321451 0.658282
0.321451 0.641860
0.321451 0.625439
0.321451 0.702072
0.322232 0.682230
0.323325 0.716304
0.324574 0.740389
0.324574 0.754986
0.324574 0.838918
0.324574 0.787829
0.324574 0.804250
0.324574 0.771407
0.325875 0.823409
0.326447 0.856434
0.326916 0.897762
0.326916 0.881340
0.327697 0.911446
0.327697 0.926499
0.328812 0.966380
0.328946 0.942100
0.329258 1.007694
0.329258 0.991273
0.329883 1.029134
0.330039 1.046924
0.330819 1.126294
0.330819 1.060608
0.331935 1.100489
0.332069 1.076209
0.332381 1.135873
0.333162 1.211139
0.333162 1.166664
0.333422 1.153663
0.333496 1.188852
0.333942 1.243982
0.335244 1.225279
0.335504 1.252192
0.335504 1.342510
0.336285 1.304194
0.336285 1.287772
0.336285 1.272377
0.336805 1.324264
0.337065 1.378090
0.338181 1.358736
0.339407 1.388012
0.339407 1.419828
0.339407 1.403407
0.339668 1.440583
0.340188 1.465672
0.340813 1.477988
0.340969 1.514936
0.341750 1.564201
0.342010 1.498971
0.342530 1.527252
0.342999 1.547232
0.343311 1.579254
0.344092 1.592596
0.344426 1.613465
0.345809 1.641382
0.346434 1.671853
0.346434 1.658624
0.347215 1.687362
0.347549 1.710039
0.348776 1.753048
0.348776 1.737311
0.350337 1.766732
0.350672 1.789410
0.351118 1.815997
0.352159 1.831962
0.353304 1.855956
0.355022 1.883507
0.357364 1.903578
0.359446 1.927450
0.362048 1.946821
0.367357 1.922737
0.369335 1.899473
0.369855 1.875183
0.371863 1.848449
0.372978 1.828313
0.373291 1.803407
0.374800 1.780417
0.376101 1.760346
0.376101 1.742100
0.376882 1.725679
0.376882 1.709257
0.377272 1.689072
0.379224 1.669572
0.379224 1.605939
0.380005 1.649045
0.380005 1.632624
0.380005 1.616202
0.380785 1.591570
0.381098 1.572411
0.382867 1.513340
0.382971 1.551063
0.383128 1.532042
0.383908 1.494409
0.383908 1.477988
0.384689 1.461566
0.384689 1.445145
0.384689 1.411618
0.386407 1.422428
0.387031 1.356195
0.387031 1.372617
0.387344 1.338952
0.387422 1.392459
0.388593 1.306018
0.388593 1.322440
0.389373 1.263140
0.389634 1.284123
0.390154 1.243982
0.390154 1.227560
0.390935 1.210796
0.391325 1.190270
0.392496 1.116715
0.392496 1.133136
0.392496 1.149558
0.392756 1.169172
0.393277 1.099837
0.393277 1.087293
0.394448 1.002791
0.394838 1.069731
0.394838 1.053310
0.394838 1.036888
0.394838 1.020467
0.396009 0.962421
0.396400 0.981238
0.397181 0.947026
0.397961 0.929236
0.397961 0.912815
0.397961 0.896393
0.397961 0.879972
0.398742 0.864919
0.398742 0.848497
0.399523 0.809268
0.399913 0.827970
0.401084 0.774144
0.401084 0.790566
0.401865 0.758179
0.401865 0.741758
0.401865 0.725336
0.401865 0.708915
0.402958 0.650892
0.403036 0.687019
0.403426 0.668545
0.404207 0.584043
0.404728 0.601719
0.404988 0.635018
0.405144 0.616680
0.406549 0.525541
0.406809 0.541507
0.406809 0.506611
0.406940 0.561121
0.407642 0.472445
0.408111 0.489961
0.409672 0.434539
0.409672 0.418117
0.409672 0.401696
0.409932 0.453925
0.410765 0.369263
0.410843 0.386985
0.412014 0.301798
0.412795 0.353116
0.412795 0.336694
0.412795 0.320957
0.414356 0.267587
0.414617 0.284236
0.414617 0.249569
0.415137 0.211138
0.415762 0.231870
0.417479 0.167005
0.418260 0.188080
0.418260 0.150857
0.419041 0.133136
0.420134 0.075592
0.420602 0.092424
0.420758 0.110898
0.422320 0.055339
0.423465 0.015106
0.423725 0.034949
0.424818 -0.024305
0.425026 -0.004964
0.426379 -0.044011
0.427629 -0.061527
0.427941 -0.085612
0.428800 -0.103265
0.429971 -0.120371
0.430751 -0.135424
0.431532 -0.151503
0.433094 -0.166898
0.433484 -0.189478
0.435045 -0.224374
0.435436 -0.206584
0.436997 -0.245243
0.439339 -0.270901
0.439339 -0.289375
0.441942 -0.313551
0.443243 -0.334877
0.445585 -0.358254
0.447704 -0.384483
0.450113 -0.407200
0.452924 -0.430737
0.454173 -0.446064
0.456515 -0.461459
0.459638 -0.479591
0.461199 -0.496013
0.465728 -0.516238
0.469163 -0.534466
0.474249 -0.552022
0.480405 -0.567035
0.489305 -0.580173
0.498674 -0.584050
0.508043 -0.578120
0.516631 -0.562930
0.524438 -0.546189
0.529122 -0.529084
0.533026 -0.512023
0.536929 -0.494781
0.539271 -0.478223
0.542915 -0.456920
0.545673 -0.435390
0.548975 -0.409115
0.551919 -0.383826
0.553480 -0.362314
0.556782 -0.338151
0.557228 -0.318797
0.559570 -0.304200
0.561288 -0.278838
0.563161 -0.259680
0.564515 -0.232584
0.565035 -0.220268
0.566597 -0.206584
0.567377 -0.185601
0.568939 -0.165530
0.569719 -0.149565
0.569719 -0.116266
0.571021 -0.132459
0.572062 -0.099844
0.573958 -0.072084
0.574404 -0.045562
0.575519 -0.026338
0.577527 0.013282
0.577527 -0.002227
0.578642 0.035047
0.579088 0.059809
0.580649 0.090828
0.580649 0.076687
0.581765 0.111289
0.582211 0.136899
0.583326 0.154494
0.583772 0.214901
0.584813 0.191181
0.584813 0.173848
0.586114 0.245920
0.586114 0.226875
0.587676 0.275570
0.588457 0.297921
0.589237 0.315141
0.589237 0.329852
0.589572 0.352920
0.590018 0.395538
0.590408 0.381853
0.591970 0.407854
0.592360 0.426670
0.592620 0.447539
0.593141 0.489505
0.593141 0.469434
0.594256 0.509902
0.594702 0.532383
0.595483 0.567963
0.595743 0.548577
0.596264 0.596017
0.596264 0.580279
0.597045 0.614833
0.597379 0.637168
0.597825 0.688388
0.598138 0.667587
0.599387 0.699335
0.599387 0.715757
0.600167 0.732178
0.600167 0.778706
0.600502 0.754856
0.601338 0.792390
0.602510 0.821584
0.602510 0.812233
0.602510 0.896393
0.603290 0.855340
0.603290 0.839602
0.603625 0.878017
0.604071 0.927412
0.604071 0.910078
0.604852 0.941552
0.605186 0.962861
0.605632 1.022291
0.605632 0.987624
0.606934 1.006098
0.607194 1.123557
0.607194 1.033239
0.607194 1.049204
0.607975 1.065056
0.607975 1.080451
0.608309 1.102835
0.608755 1.159137
0.609068 1.137789
0.610317 1.183769
0.610317 1.168260
0.611097 1.217297
0.611097 1.201217
0.611097 1.261771
0.611432 1.239681
0.611878 1.275000
0.612659 1.298948
0.613440 1.337949
0.613440 1.321527
0.614220 1.376266
0.614689 1.353458
0.615001 1.395880
0.615001 1.412302
0.615001 1.429179
0.615782 1.443776
0.615782 1.490304
0.616116 1.466454
0.616563 1.523147
0.617864 1.506725
0.618124 1.550972
0.618124 1.534095
0.618124 1.624413
0.618905 1.581991
0.618905 1.567280
0.619239 1.604472
0.619998 1.639739
0.621247 1.679151
0.621247 1.663642
0.622028 1.696257
0.622028 1.758522
0.622028 1.711994
0.622362 1.734671
0.622808 1.807786
0.622808 1.770382
0.623745 1.789996
0.624370 1.876209
0.624370 1.815085
0.625150 1.831392
0.625485 1.853141
0.625931 1.885788
0.626712 1.905289
0.627046 1.925473
0.628117 1.953937
0.629054 1.990247
0.629054 1.973826
0.629835 2.005870
0.630169 2.028303
0.630615 2.053196
0.632177 2.087864
0.632177 2.071442
0.633218 2.125268
0.633426 2.102005
0.634363 2.150722
0.636341 2.174989
0.637977 2.204639
0.641546 2.226876
0.642326 2.245693
0.648572 2.232145
0.649743 2.214218
0.651304 2.193007
0.651695 2.173849
0.651695 2.157769
0.652476 2.139865
0.654349 2.093520
0.654818 2.114777
0.655598 2.073723
0.656379 2.056845
0.657472 2.019076
0.657941 2.037003
0.658721 1.985686
0.658721 2.004388
0.659034 1.933958
0.659502 1.967211
0.659502 1.950790
0.659892 1.913499
0.661844 1.894455
0.661844 1.878034
0.662156 1.825850
0.662625 1.859787
0.662625 1.843366
0.663015 1.791022
0.663406 1.808698
0.664967 1.772206
0.664967 1.755785
0.665748 1.740047
0.665748 1.723626
0.665748 1.707547
0.666528 1.666835
0.666841 1.632897
0.666919 1.688046
0.667309 1.650413
0.668090 1.615290
0.668402 1.581443
0.668871 1.598412
0.669651 1.535919
0.669964 1.485925
0.670042 1.560779
0.670432 1.502620
0.670432 1.519042
0.671213 1.460745
0.671994 1.442408
0.672774 1.410021
0.672774 1.426443
0.673555 1.376038
0.673555 1.392459
0.673555 1.359616
0.673815 1.345704
0.673945 1.311720
0.674336 1.329738
0.675897 1.275000
0.675897 1.291421
0.676209 1.223455
0.676678 1.241245
0.676678 1.257666
0.677459 1.207945
0.677459 1.190612
0.677459 1.170997
0.677771 1.137242
0.678239 1.155032
0.679332 1.091262
0.679801 1.113522
0.680581 1.074749
0.680581 1.052397
0.680894 1.000670
0.681362 1.034607
0.681362 1.018186
0.682143 0.975308
0.683704 0.916464
0.683704 0.949307
0.683704 0.932885
0.684485 0.885446
0.684485 0.869024
0.684485 0.901867
0.684875 0.826944
0.685656 0.848497
0.686827 0.810637
0.686827 0.794215
0.687139 0.759274
0.687608 0.778022
0.688389 0.719862
0.688701 0.683461
0.688779 0.741073
0.689169 0.700704
0.689950 0.664668
0.690731 0.648702
0.691511 0.608105
0.691902 0.628518
0.692032 0.562033
0.692292 0.575490
0.692292 0.591911
0.692761 0.541415
0.694634 0.497716
0.694634 0.517330
0.694947 0.463687
0.695415 0.481751
0.695805 0.419144
0.696508 0.441518
0.698070 0.372548
0.698538 0.395082
0.699319 0.356309
0.699631 0.312335
0.700099 0.329852
0.701140 0.289482
0.702442 0.267587
0.702442 0.216270
0.703222 0.246376
0.703222 0.229954
0.704315 0.196017
0.705877 0.145931
0.706345 0.168374
0.707126 0.102232
0.707907 0.121436
0.709580 0.082161
0.710249 0.060266
0.711029 0.043160
0.711029 0.027080
0.712591 0.010317
0.714152 -0.014087
0.714152 -0.028000
0.715714 -0.045106
0.716807 -0.081233
0.717275 -0.064948
0.718368 -0.103949
0.719930 -0.124203
0.721179 -0.140898
0.721960 -0.159372
0.722740 -0.176021
0.725082 -0.211373
0.725082 -0.199057
0.727425 -0.232242
0.729298 -0.255027
0.731797 -0.278838
0.733670 -0.294621
0.735856 -0.315787
0.737964 -0.337614
0.740697 -0.358254
0.743976 -0.380378
0.747099 -0.402273
0.751106 -0.425537
0.754750 -0.442985
0.757873 -0.458722
0.761776 -0.475942
0.766460 -0.493504
0.773487 -0.510381
0.780513 -0.526255
0.789101 -0.539119
0.798470 -0.545277
0.807839 -0.545277
0.817207 -0.536990
0.825795 -0.524613
0.832822 -0.509697
0.840108 -0.493960
0.845313 -0.478223
0.851001 -0.461312
0.856801 -0.441763
0.861708 -0.421432
0.866392 -0.402501
0.870452 -0.386125
0.874980 -0.369658
0.880222 -0.349294
0.885130 -0.330429
0.889814 -0.314692
0.894186 -0.298270
0.899963 -0.281165
0.906990 -0.264333
0.915578 -0.252655
0.924946 -0.250146
0.934315 -0.259269
0.942122 -0.273638
0.948212 -0.292797
0.953833 -0.311955
0.958517 -0.330612
0.963202 -0.349679
0.967105 -0.367377
0.970384 -0.384210
0.975069 -0.403094
0.980377 -0.426221
0.984671 -0.444011
0.988965 -0.461459
0.994430 -0.482556
1.001568 -0.506080
1.009264 -0.526575
1.018633 -0.543148
1.028001 -0.551207
1.037370 -0.546874
1.046738 -0.531364
1.051423 -0.515171
1.055951 -0.499269
1.059230 -0.481644
1.062821 -0.464127
1.065476 -0.447432
1.068442 -0.428000
1.072502 -0.407291
1.073283 -0.390162
1.076874 -0.373262
1.079008 -0.351321
1.081611 -0.332254
1.084548 -0.307850
1.087804 -0.285133
1.088897 -0.264743
1.092355 -0.243141
1.095478 -0.214130
1.098786 -0.188110
1.099827 -0.167241
1.103285 -0.142853
1.106594 -0.116402
1.107635 -0.096081
1.110757 -0.074528
1.113880 -0.047843
1.116847 -0.022116
1.119970 0.000053
1.122859 0.015449
1.124966 0.036454
1.130015 0.057301
1.132618 0.075319
1.140425 0.092880
1.149013 0.091466
1.155258 0.072354
1.159943 0.052739
1.163846 0.031528
1.165408 0.015791
1.168531 -0.005785
1.171497 -0.027589
1.173605 -0.046132
1.175817 -0.066773
1.178680 -0.085247
1.179200 -0.097563
1.181543 -0.117406
1.182974 -0.138503
1.185316 -0.154924
1.187424 -0.175383
1.188829 -0.194610
1.190651 -0.213198
1.193514 -0.233611
1.194919 -0.253713
1.197729 -0.278565
1.198588 -0.295876
1.201321 -0.313323
1.202726 -0.333577
1.205537 -0.355198
1.207410 -0.375178
1.208972 -0.395978
1.212251 -0.415958
1.214593 -0.437853
1.216415 -0.458608
1.219902 -0.481644
1.222010 -0.500460
1.224898 -0.518592
1.228021 -0.538845
1.232393 -0.560029
1.235672 -0.576409
1.239576 -0.594313
1.245509 -0.610826
1.254410 -0.624191
1.264559 -0.618854
1.271781 -0.604634
1.276426 -0.582636
1.279393 -0.568541
1.281735 -0.550979
1.284858 -0.531821
1.287981 -0.509013
1.289542 -0.490311
1.292665 -0.481644
1.293446 -0.460661
1.296568 -0.433748
1.298598 -0.409937
1.300472 -0.395431
1.301253 -0.376729
1.304376 -0.349816
1.306941 -0.321534
1.307238 -0.302376
1.309841 -0.277572
1.311402 -0.256760
1.312517 -0.236299
1.315306 -0.212742
1.315566 -0.192899
1.317648 -0.132687
1.317908 -0.163249
1.318168 -0.148196
1.320325 -0.117829
1.321551 -0.098476
1.322723 -0.085475
1.323447 -0.060354
1.325455 -0.035070
1.326236 -0.014543
1.327953 0.013464
1.329359 0.034607
1.329359 0.049318
1.331255 0.069649
1.331701 0.086266
1.332482 0.099951
1.334043 0.124127
1.335604 0.147847
1.336697 0.171111
1.338337 0.193348
1.339508 0.231323
1.339898 0.216954
1.341382 0.246102
1.343412 0.264166
1.343412 0.280587
1.345493 0.300430
1.345754 0.320729
1.348616 0.338519
1.349918 0.363607
1.351999 0.379116
1.353115 0.397884
1.356238 0.427403
1.359286 0.454609
1.362149 0.473198
1.364881 0.487909
1.371517 0.496804
1.377607 0.481477
1.380886 0.463276
1.382448 0.446855
1.385236 0.421538
1.388173 0.392345
1.390099 0.369263
1.391660 0.348463
1.393378 0.322553
1.395720 0.299061
1.396032 0.279219
1.398218 0.259239
1.399155 0.237891
1.400404 0.213533
1.401965 0.197567
1.402746 0.182400
1.403973 0.154689
1.406025 0.130331
1.407431 0.109530
1.407431 0.093109
1.408992 0.074292
1.410219 0.050686
1.411855 0.022861
1.413520 -0.001862
1.414903 -0.030874
1.416018 -0.052860
1.417580 -0.075896
1.418621 -0.089352
1.419141 -0.105318
1.420390 -0.130497
1.422264 -0.155951
1.423826 -0.181951
1.425387 -0.208636
1.427339 -0.231900
1.428510 -0.254936
1.429291 -0.270559
1.430071 -0.287779
1.432414 -0.311499
1.434131 -0.339598
1.435797 -0.357570
1.435927 -0.374562
1.438269 -0.390983
1.440377 -0.416231
1.441001 -0.436485
1.443500 -0.455150
1.444905 -0.475144
1.446857 -0.497039
1.448809 -0.510837
1.450995 -0.534466
1.453103 -0.556225
1.455991 -0.576888
1.459114 -0.602342
1.462237 -0.625332
1.465984 -0.645859
1.469888 -0.665245
1.476134 -0.685316
1.485502 -0.699229
1.494090 -0.692934
1.501117 -0.677561
1.506061 -0.656122
1.508924 -0.637990
1.512203 -0.621226
1.514077 -0.604258
1.517200 -0.583457
1.518293 -0.562383
1.521415 -0.541172
1.522977 -0.524066
1.525059 -0.508785
1.526100 -0.487118
1.527661 -0.470354
1.529557 -0.446259
1.531565 -0.423256
1.532680 -0.402860
1.534688 -0.379466
1.535468 -0.359851
1.537186 -0.332756
1.538591 -0.295533
1.539060 -0.311408
1.540487 -0.276180
1.541714 -0.254480
1.542495 -0.240795
1.543610 -0.219291
1.544056 -0.198373
1.545618 -0.188338
1.545618 -0.146372
1.546733 -0.166703
1.548294 -0.128777
1.549782 -0.100984
1.550302 -0.075212
1.551343 -0.057422
1.551863 -0.042369
1.552644 -0.031421
1.553425 -0.017280
1.554791 0.004501
1.554986 0.033581
1.556548 0.054336
1.557663 0.074928
1.558109 0.098582
1.559225 0.121064
1.559671 0.160163
1.560920 0.146478
1.562013 0.175216
1.562347 0.196134
1.563574 0.220375
1.564355 0.236797
1.565136 0.253902
1.565916 0.270552
1.565916 0.286061
1.566697 0.295640
1.567478 0.338062
1.568370 0.319100
1.569039 0.350835
1.569820 0.374099
1.570601 0.414696
1.571538 0.400190
1.572162 0.440241
1.572162 0.423545
1.573277 0.460442
1.574504 0.491786
1.575806 0.514594
1.576066 0.526225
1.576400 0.548805
1.578408 0.579082
1.579345 0.617228
1.579449 0.598069
1.580750 0.635702
1.581531 0.654689
1.582702 0.678124
1.583873 0.691809
1.584068 0.711480
1.586215 0.734915
1.587516 0.752477
1.588557 0.774600
1.590275 0.793212
1.591836 0.816749
1.594647 0.844666
1.597770 0.871487
1.602610 0.889665
1.609246 0.874498
1.611510 0.855066
1.613072 0.834265
1.613540 0.820444
1.616663 0.802198
1.617834 0.778022
1.619786 0.737652
1.619942 0.755716
1.621347 0.716441
1.622753 0.696051
1.624210 0.666948
1.624861 0.646650
1.626812 0.628176
1.627125 0.592048
1.627593 0.609701
1.627984 0.573779
1.629935 0.554279
1.630248 0.535120
1.631497 0.520524
1.631497 0.500453
1.632277 0.485172
1.633839 0.462592
1.634932 0.414149
1.635010 0.434539
1.636181 0.393622
1.637743 0.373642
1.638055 0.337789
1.638523 0.355168
1.638914 0.317193
1.640865 0.299746
1.641178 0.264166
1.641646 0.281271
1.642427 0.246376
1.642739 0.226396
1.643988 0.209427
1.644769 0.194032
1.645940 0.171111
1.646330 0.152636
1.646330 0.136215
1.647111 0.119109
1.648985 0.072034
1.649453 0.094021
1.649844 0.051028
1.651795 0.034265
1.652108 0.015106
1.653357 0.000510
1.653357 -0.020473
1.653669 -0.037442
1.655699 -0.059246
1.656792 -0.106686
1.657417 -0.087254
1.658041 -0.124476
1.659915 -0.166351
1.660540 -0.146919
1.661164 -0.183776
1.661945 -0.200084
1.663662 -0.220268
1.664599 -0.258311
1.664807 -0.240339
1.666629 -0.275349
1.667856 -0.301203
1.668581 -0.323245
1.671053 -0.365781
1.671313 -0.347079
1.672719 -0.384264
1.674436 -0.401931
1.675737 -0.427133
1.677559 -0.447090
1.678964 -0.467685
1.681463 -0.486661
1.681775 -0.503922
1.683336 -0.522697
1.685210 -0.540761
1.688021 -0.562930
1.690207 -0.584825
1.693017 -0.607816
1.695125 -0.626563
1.698014 -0.644490
1.701137 -0.666112
1.705665 -0.687323
1.711576 -0.706853
1.721279 -0.721124
1.730648 -0.716106
1.738790 -0.698838
1.743920 -0.677333
1.747043 -0.660091
1.749854 -0.641206
1.752664 -0.622047
1.755966 -0.595812
1.758910 -0.570593
1.760784 -0.550067
1.761096 -0.537750
1.763438 -0.520189
1.764219 -0.502171
1.766561 -0.486205
1.768279 -0.459201
1.769684 -0.438537
1.771506 -0.413677
1.772026 -0.400905
1.772807 -0.385852
1.774368 -0.366921
1.775149 -0.348903
1.775930 -0.339324
1.776710 -0.296902
1.777826 -0.316647
1.779387 -0.279659
1.780614 -0.255848
1.781395 -0.225286
1.781395 -0.242164
1.782644 -0.210142
1.782956 -0.191075
1.784518 -0.175793
1.785298 -0.162451
1.785559 -0.142722
1.786079 -0.118318
1.787640 -0.098932
1.788756 -0.078926
1.789202 -0.054685
1.790317 -0.031421
1.791804 -0.004280
1.792325 0.019212
1.793106 0.053423
1.793106 0.033581
1.794277 0.078056
1.795448 0.094477
1.796228 0.108504
1.796228 0.151952
1.796563 0.129666
1.797009 0.184795
1.797946 0.168921
1.798571 0.239534
1.799351 0.194717
1.799686 0.216074
1.800132 0.252306
1.801247 0.272377
1.802474 0.302711
1.803255 0.321641
1.804036 0.337036
1.804370 0.357612
1.804816 0.398275
1.804816 0.381853
1.805597 0.407854
1.807158 0.428153
1.807939 0.453013
1.808720 0.489961
1.808720 0.473540
1.809813 0.510214
1.811062 0.531927
1.811062 0.598069
1.811062 0.562490
1.811062 0.546068
1.811999 0.584111
1.812936 0.613396
1.813404 0.637755
1.814185 0.670142
1.814575 0.650755
1.814966 0.687019
1.815300 0.709501
1.815746 0.734915
1.817308 0.751337
1.817308 0.833444
1.817308 0.765934
1.818089 0.798549
1.818089 0.782127
1.818557 0.818117
1.819650 0.847813
1.820208 0.868242
1.821368 0.906246
1.821472 0.885446
1.822773 0.926499
1.823033 0.938359
1.823554 0.997659
1.823901 0.960559
1.824334 0.983975
1.826052 1.029407
1.826364 1.009154
1.827457 1.050687
1.829019 1.067108
1.829279 1.086153
1.830736 1.115894
1.832141 1.134847
1.833703 1.160734
1.834484 1.181032
1.836045 1.199165
1.838387 1.213875
1.840469 1.235087
1.843852 1.252953
1.850410 1.239055
1.851659 1.222086
1.852440 1.208059
1.854002 1.191296
1.855563 1.165067
1.857905 1.139979
1.858217 1.119726
1.859467 1.095960
1.861340 1.047471
1.861340 1.067177
1.862902 1.005322
1.863110 1.028677
1.864463 0.985617
1.865712 0.969834
1.865712 0.950219
1.866493 0.934710
1.866493 0.918289
1.867664 0.897420
1.868835 0.877235
1.869148 0.841381
1.869616 0.859445
1.870006 0.801628
1.870397 0.822497
1.872270 0.780348
1.872270 0.758453
1.873520 0.719862
1.873910 0.741073
1.874300 0.704809
1.874300 0.688730
1.875393 0.667861
1.876642 0.647676
1.876642 0.629088
1.876955 0.596154
1.877423 0.613807
1.878516 0.574532
1.880078 0.544426
1.880078 0.506656
1.880546 0.524173
1.881639 0.462866
1.881717 0.485856
1.882888 0.445714
1.883669 0.414696
1.883669 0.429749
1.884762 0.355305
1.884970 0.391888
1.885230 0.372274
1.886323 0.333683
1.887572 0.313430
1.887572 0.294272
1.888353 0.279219
1.888353 0.262797
1.889446 0.239807
1.891008 0.186985
1.891476 0.208971
1.892257 0.164953
1.893038 0.144426
1.894078 0.119565
1.895380 0.097898
1.895380 0.078968
1.895692 0.061087
1.897253 0.038644
1.898815 -0.025126
1.898893 0.011685
1.899283 -0.008157
1.899674 -0.044764
1.901625 -0.067001
1.902406 -0.084791
1.902562 -0.102581
1.903707 -0.129950
1.905529 -0.151161
1.905529 -0.166556
1.906622 -0.205215
1.907351 -0.189250
1.908183 -0.224100
1.909745 -0.262690
1.910213 -0.244901
1.911306 -0.283491
1.913336 -0.302376
1.913336 -0.317429
1.914429 -0.339598
1.916459 -0.356772
1.918021 -0.379009
1.918021 -0.394405
1.920363 -0.412765
1.921143 -0.429642
1.923095 -0.453590
1.925047 -0.468324
1.925828 -0.486433
1.927779 -0.506276
1.929731 -0.522241
1.931605 -0.544045
1.932073 -0.556225
1.935040 -0.574151
1.938163 -0.597963
1.940661 -0.614840
1.943160 -0.631900
1.947688 -0.653796
1.952930 -0.673228
1.961741 -0.691018
1.971109 -0.696264
1.978917 -0.688623
1.985943 -0.673000
1.988285 -0.660912


==> data_files/test.txt <==
0.0 0.0 
0.5 1.0 
1.0 0.0

==> data_files/zk_data.txt <==
0.002227 -0.517684
0.006269 -0.470231
0.009188 -0.435557
0.010928 -0.397440
0.014989 -0.357348
0.018469 -0.308469
0.021950 -0.253728
0.025430 -0.197033
0.028910 -0.150108
0.032391 -0.099275
0.035291 -0.048447
0.035871 -0.005455
0.039352 0.051240
0.042252 0.104022
0.042832 0.143107
0.043992 0.197827
0.045733 0.233014
0.047473 0.268200
0.049213 0.297524
0.049793 0.334654
0.050953 0.385467
0.052694 0.414792
0.053274 0.451922
0.054434 0.502735
0.056174 0.573092
0.056174 0.537921
0.057914 0.643449
0.057914 0.608278
0.059655 0.681567
0.061395 0.748993
0.061395 0.713822
0.064280 0.848113
0.064875 0.807642
0.064875 0.778333
0.064875 0.877984
0.066616 0.919032
0.068356 0.960081
0.068356 1.030423
0.070096 0.998198
0.070676 1.063660
0.071836 1.147690
0.071836 1.112519
0.073576 1.182877
0.074157 1.221961
0.075317 1.276681
0.077057 1.311868
0.077637 1.350952
0.080537 1.408619
0.080537 1.443790
0.080537 1.476030
0.084018 1.522955
0.086628 1.577200
0.096200 1.605128
0.104321 1.558304
0.104901 1.599342
0.106641 1.458673
0.106641 1.523154
0.108381 1.476274
0.110121 1.429395
0.111862 1.388377
0.111862 1.356137
0.113602 1.312188
0.114762 1.230133
0.115342 1.271171
0.117082 1.159811
0.117082 1.194982
0.118243 1.116834
0.120563 1.089499
0.120563 1.054328
0.122303 0.966416
0.122303 0.928314
0.124043 0.869711
0.124043 1.003556
0.125784 0.825762
0.129264 0.667523
0.129264 0.773036
0.129264 0.737865
0.129264 0.702694
0.131004 0.620643
0.132744 0.579626
0.132744 0.547385
0.134485 0.503437
0.136225 0.468281
0.136225 0.436041
0.137965 0.397954
0.139705 0.351075
0.139705 0.315904
0.141446 0.239715
0.143186 0.257316
0.144926 0.210436
0.146086 0.128381
0.146666 0.169419
0.148407 0.093230
0.150147 0.058074
0.151887 -0.012253
0.151887 0.013149
0.153627 -0.047408
0.155368 -0.082564
0.157108 -0.158753
0.157108 -0.114789
0.158848 -0.199771
0.160588 -0.231996
0.164069 -0.275929
0.167549 -0.319862
0.171030 -0.360864
0.174510 -0.396005
0.177991 -0.428215
0.184371 -0.473099
0.189012 -0.512138
0.195393 -0.551161
0.202354 -0.595063
0.211055 -0.625273
0.221496 -0.638859
0.231938 -0.636814
0.242379 -0.621091
0.252821 -0.589736
0.258041 -0.556473
0.262102 -0.519312
0.267903 -0.474321
0.271963 -0.430321
0.275444 -0.392189
0.279504 -0.345258
0.282985 -0.288563
0.285885 -0.233827
0.287625 -0.198641
0.289946 -0.163450
0.292846 -0.110668
0.296327 -0.034433
0.296327 -0.066673
0.299807 0.024216
0.299807 0.059387
0.300387 0.102379
0.303287 0.147345
0.303287 0.176654
0.303868 0.219646
0.306768 0.340817
0.306768 0.305645
0.306768 0.270474
0.308508 0.376003
0.310828 0.403378
0.311989 0.446376
0.313729 0.510871
0.313729 0.481562
0.314309 0.555817
0.315469 0.610538
0.317209 0.642793
0.317789 0.684808
0.320690 0.762991
0.320690 0.730751
0.321270 0.805983
0.322430 0.856796
0.322628 0.941265
0.324170 0.880259
0.324652 0.966276
0.325326 1.004908
0.325911 0.911537
0.327651 1.044421
0.327651 1.114763
0.327651 1.079592
0.329391 1.185121
0.329391 1.149949
0.331131 1.220307
0.331131 1.290649
0.331131 1.325820
0.331131 1.255478
0.332871 1.361006
0.332871 1.396177
0.334612 1.501706
0.334612 1.466535
0.334612 1.431364
0.336352 1.572063
0.336352 1.536892
0.338672 1.603347
0.339832 1.689331
0.339832 1.654160
0.342153 1.720614
0.343313 1.771427
0.345053 1.797821
0.345562 1.863950
0.345633 1.837882
0.349114 1.896531
0.353754 1.929788
0.357931 1.949755
0.365936 1.924033
0.365936 1.888862
0.368836 1.799006
0.369416 1.841998
0.371157 1.771671
0.372897 1.736515
0.372897 1.669104
0.372897 1.701344
0.374637 1.631018
0.376377 1.560691
0.376377 1.595862
0.376377 1.525520
0.378118 1.490364
0.379858 1.384866
0.379858 1.420037
0.379858 1.455208
0.379858 1.349695
0.381598 1.314539
0.383338 1.273521
0.383338 1.238350
0.383338 1.203179
0.384208 1.163619
0.385079 1.091819
0.385079 1.058602
0.385775 1.003898
0.386034 1.032706
0.386819 1.127006
0.388733 0.975926
0.389719 0.904281
0.390299 0.945319
0.392039 0.769479
0.392039 0.869130
0.393780 0.787080
0.393780 0.822251
0.394360 0.687434
0.395520 0.740200
0.397260 0.564360
0.397260 0.634703
0.397260 0.599531
0.400741 0.494049
0.400741 0.458878
0.400741 0.529220
0.402223 0.439822
0.404221 0.376842
0.404221 0.412014
0.404221 0.341671
0.407702 0.288945
0.407702 0.256705
0.410602 0.161964
0.411182 0.201048
0.414082 0.068205
0.414663 0.107289
0.416403 0.007653
0.419883 -0.033349
0.421043 -0.084142
0.423364 -0.127108
0.425104 -0.165195
0.428584 -0.214990
0.432065 -0.253062
0.435545 -0.288202
0.439026 -0.320412
0.442506 -0.355552
0.449467 -0.396524
0.456428 -0.443358
0.462809 -0.482381
0.472090 -0.513562
0.482532 -0.542780
0.492973 -0.552458
0.503414 -0.548459
0.514552 -0.540154
0.522557 -0.527774
0.531258 -0.503274
0.536479 -0.474896
0.539959 -0.442625
0.545180 -0.403500
0.546920 -0.372222
0.552141 -0.329189
0.553881 -0.295957
0.557942 -0.254888
0.561422 -0.204055
0.564903 -0.157130
0.567803 -0.111187
0.569543 -0.078931
0.571864 -0.051556
0.573720 0.005516
0.578245 0.047175
0.578245 0.079415
0.578825 0.124361
0.581725 0.182028
0.581725 0.249439
0.581725 0.214268
0.583465 0.284625
0.585206 0.354983
0.585206 0.390154
0.585786 0.312001
0.586946 0.425340
0.588686 0.495697
0.588686 0.530869
0.589266 0.452716
0.592166 0.569001
0.592166 0.636412
0.592166 0.671583
0.592166 0.601241
0.593907 0.706770
0.596227 0.738053
0.597387 0.788866
0.597387 0.824037
0.599127 0.862154
0.599127 0.894394
0.599127 0.929565
0.600868 0.964752
0.600868 0.997969
0.600868 1.035094
0.602608 1.058557
0.603188 1.101549
0.604348 1.152361
0.604348 1.187532
0.606088 1.213926
0.606609 1.250493
0.607829 1.275491
0.609569 1.293091
0.609569 1.363434
0.609569 1.328262
0.610149 1.406425
0.611309 1.457238
0.613049 1.521734
0.613049 1.492425
0.613629 1.566680
0.614790 1.621400
0.614790 1.656572
0.616530 1.726929
0.616530 1.762100
0.617110 1.683947
0.618270 1.797286
0.618270 1.993658
0.618270 1.832457
0.618270 1.867628
0.620010 1.902815
0.620590 1.941899
0.621750 2.031791
0.621750 2.066962
0.623491 2.105079
0.623491 2.137319
0.623491 2.172490
0.625231 2.207676
0.627551 2.248730
0.630217 2.277703
0.635672 2.301558
0.644374 2.304565
0.647854 2.266493
0.647854 2.234253
0.650754 2.110203
0.651334 2.149287
0.651915 2.192279
0.654815 2.067252
0.654815 2.032081
0.655175 2.007538
0.658295 1.955907
0.658295 1.920736
0.658295 1.885565
0.660036 1.844547
0.661776 1.803530
0.661776 1.768359
0.661776 1.733188
0.661776 1.700947
0.663516 1.656999
0.665256 1.615981
0.665256 1.580810
0.665256 1.440126
0.665256 1.475297
0.665256 1.510468
0.665256 1.545639
0.668737 1.281887
0.668737 1.317058
0.668737 1.352229
0.668737 1.387400
0.672217 1.164680
0.672217 1.199851
0.672217 1.235023
0.673958 1.000564
0.675698 1.082645
0.675698 1.047474
0.675698 1.117816
0.679178 0.959577
0.679178 0.924406
0.680918 0.883388
0.680918 1.000625
0.682659 0.810130
0.682659 0.842371
0.684399 0.766182
0.685559 0.648955
0.686139 0.689993
0.686139 0.725164
0.687879 0.613804
0.689620 0.540547
0.689620 0.572787
0.692520 0.445806
0.693100 0.484890
0.696000 0.352047
0.696581 0.391131
0.698321 0.309080
0.700061 0.241684
0.700061 0.273924
0.703542 0.162580
0.703542 0.197751
0.707022 0.109854
0.707022 0.074683
0.708762 0.010218
0.713403 -0.046406
0.717463 -0.095219
0.720364 -0.151858
0.724424 -0.188948
0.727905 -0.224088
0.731965 -0.261178
0.738346 -0.300201
0.745307 -0.347034
0.752268 -0.382144
0.759229 -0.423116
0.764450 -0.456287
0.774891 -0.477689
0.785333 -0.497137
0.795774 -0.506815
0.806215 -0.504770
0.816657 -0.502724
0.827098 -0.494817
0.837540 -0.481048
0.847981 -0.463370
0.858422 -0.437878
0.868864 -0.414339
0.879305 -0.388846
0.889747 -0.361399
0.900188 -0.328090
0.910629 -0.302597
0.921071 -0.273196
0.931512 -0.253565
0.941954 -0.245658
0.952395 -0.249474
0.962837 -0.274784
0.973278 -0.305955
0.983719 -0.335173
0.994161 -0.362437
1.000252 -0.399020
1.011563 -0.422857
1.022004 -0.448166
1.032446 -0.463706
1.042887 -0.477292
1.053329 -0.477201
1.063770 -0.463431
1.074212 -0.441846
1.081172 -0.402706
1.086393 -0.364559
1.089874 -0.329357
1.093354 -0.294155
1.096835 -0.258954
1.100895 -0.218862
1.105536 -0.197328
1.107856 -0.160183
1.114237 -0.115186
1.119458 -0.075573
1.124678 -0.035960
1.127289 0.002165
1.135120 0.025681
1.143821 0.068745
1.154262 0.084468
1.164704 0.078697
1.173405 0.052396
1.180366 0.020216
1.182106 -0.005170
1.187907 -0.034428
1.190807 -0.085205
1.193708 -0.132074
1.197768 -0.173072
1.201249 -0.219936
1.204729 -0.252146
1.208210 -0.284355
1.211690 -0.319496
1.215171 -0.351705
1.219231 -0.389772
1.225032 -0.428800
1.230833 -0.473201
1.237794 -0.510754
1.248235 -0.538017
1.258676 -0.549649
1.269118 -0.545650
1.279559 -0.526019
1.284520 -0.506733
1.289305 -0.491153
1.292614 -0.465763
1.296962 -0.437450
1.300034 -0.406623
1.302762 -0.389039
1.303407 -0.361151
1.306243 -0.338206
1.309478 -0.308838
1.311580 -0.281104
1.314874 -0.249716
1.316104 -0.224790
1.319585 -0.189589
1.321325 -0.150495
1.323065 -0.119216
1.327126 -0.078148
1.329156 0.005402
1.330026 -0.034158
1.333507 0.056731
1.335247 0.091917
1.338727 0.130050
1.340467 0.174029
1.343948 0.209230
1.344528 0.248314
1.349169 0.305997
1.350909 0.349976
1.356130 0.393008
1.359610 0.428210
1.366571 0.461488
1.370051 0.488874
1.380493 0.467472
1.387454 0.427966
1.392675 0.376720
1.397895 0.324010
1.400506 0.265414
1.403116 0.227335
1.404856 0.196087
1.408337 0.153131
1.409497 0.112108
1.413557 0.060364
1.418778 -0.008955
1.420518 -0.053881
1.422259 -0.090991
1.425739 -0.130039
1.425739 -0.173026
1.428349 -0.207686
1.430960 -0.258954
1.434440 -0.291163
1.439661 -0.337035
1.443141 -0.379992
1.446622 -0.422948
1.450102 -0.456135
1.457063 -0.496130
1.464024 -0.541498
1.470985 -0.578073
1.478642 -0.614936
1.488387 -0.629700
1.498829 -0.631563
1.505768 -0.618398
1.512751 -0.598223
1.518552 -0.557140
1.523192 -0.533651
1.524932 -0.498465
1.528993 -0.449581
1.532473 -0.390932
1.535954 -0.332283
1.538854 -0.281455
1.540594 -0.246268
1.542915 -0.207169
1.546395 -0.160244
1.549876 -0.109411
1.552776 -0.058583
1.555212 0.001230
1.557997 0.058700
1.560317 0.099753
1.560406 0.143244
1.561477 0.175967
1.564958 0.222893
1.564958 0.258064
1.567278 0.293255
1.568438 0.375331
1.568438 0.340160
1.570759 0.406615
1.571919 0.457428
1.573659 0.492614
1.575399 0.527800
1.575399 0.562971
1.577719 0.590347
1.580620 0.633359
1.581200 0.672443
1.584680 0.733046
1.588161 0.785833
1.589321 0.830784
1.596282 0.863574
1.603939 0.889140
1.612814 0.879839
1.615425 0.847622
1.618905 0.818343
1.622386 0.780272
1.622386 0.745101
1.624126 0.704083
1.625866 0.663065
1.629346 0.616201
1.629346 0.581030
1.632827 0.534166
1.632827 0.501926
1.635727 0.450171
1.638048 0.358356
1.639788 0.375957
1.639788 0.411128
1.643268 0.282198
1.643268 0.317369
1.644723 0.257590
1.645009 0.219199
1.649649 0.165017
1.651970 0.129866
1.653710 0.097642
1.657190 0.047846
1.658060 0.006821
1.660671 -0.031258
1.664151 -0.075191
1.667052 -0.131830
1.670532 -0.190418
1.674012 -0.249006
1.677493 -0.303686
1.680973 -0.389629
1.681554 -0.350545
1.685034 -0.432580
1.687934 -0.475542
1.691415 -0.510682
1.696346 -0.549718
1.700696 -0.588759
1.707657 -0.624357
1.718098 -0.653087
1.728540 -0.658857
1.738981 -0.641180
1.749423 -0.607871
1.755223 -0.564833
1.759864 -0.537437
1.763345 -0.491977
1.768565 -0.443571
1.773786 -0.402493
1.777266 -0.365337
1.779587 -0.322330
1.783067 -0.261727
1.785968 -0.211876
1.786548 -0.169861
1.790028 -0.122936
1.791188 -0.079939
1.792929 -0.047683
1.794669 0.002158
1.795145 0.029425
1.796409 0.049068
1.798149 0.084254
1.798149 0.119425
1.800470 0.154617
1.801630 0.236692
1.801630 0.201521
1.803950 0.264068
1.805110 0.307065
1.805110 0.342236
1.807431 0.375474
1.808591 0.424333
1.810331 0.459519
1.810911 0.498603
1.812071 0.553324
1.814391 0.592423
1.817292 0.647159
1.817872 0.686243
1.820772 0.776150
1.820772 0.740979
1.822513 0.881678
1.822513 0.811336
1.823383 0.990130
1.824150 1.022600
1.824253 0.946174
1.824253 0.916865
1.824253 0.843592
1.825993 1.045841
1.828313 1.081032
1.829473 1.127937
1.831214 1.163123
1.831570 1.195347
1.836434 1.215926
1.839665 1.272670
1.839915 1.242335
1.846876 1.284405
1.855577 1.274712
1.857203 1.247830
1.860798 1.210278
1.861958 1.167301
1.864278 1.139966
1.866018 1.098948
1.866018 1.063777
1.866646 1.036605
1.867759 1.002243
1.869499 0.961226
1.871239 0.929001
1.872979 0.887983
1.872979 0.855743
1.875880 0.761002
1.876460 0.800086
1.878200 0.718035
1.879360 0.632072
1.879940 0.671156
1.881681 0.559796
1.885161 0.589136
1.885161 0.530517
1.886901 0.457260
1.886901 0.489500
1.890382 0.401603
1.890382 0.366432
1.893862 0.307844
1.893862 0.272673
1.895602 0.196484
1.897343 0.214085
1.899083 0.167205
1.900823 0.126188
1.900823 0.093947
1.901722 0.071258
1.904304 0.038290
1.906044 0.001181
1.907784 -0.049607
1.909524 -0.090624
1.909524 -0.125795
1.911265 -0.160951
1.913005 -0.196107
1.914745 -0.237125
1.914745 -0.269365
1.918225 -0.360193
1.918225 -0.325022
1.923446 -0.404111
1.926006 -0.428397
1.930407 -0.461691
1.932147 -0.494893
1.938528 -0.528054
1.944329 -0.570990
1.954770 -0.611932
1.965212 -0.633333
1.975653 -0.627380
1.984354 -0.605810
1.991315 -0.576440

